SDN4CoRE: A Simulation Model for Software-Defined Networking for Communication over Real-Time Ethernet

Ethernet has become the next standard for automotive and industrial automation networks. Standard extensions such as IEEE 802.1Q Time-Sensitive Networking (TSN) have been proven to meet the real-time and robustness requirements of these environments. Augmenting the TSN switching by Software-Defined Networking functions promises additional benefits: A programming option for TSN devices can add much value to the resilience, security, and adaptivity of the environment. Network simulation allows to model highly complex networks before assembly and is an essential process for the design and validation of future networks. Still, a simulation environment that supports programmable real-time networks is missing. This paper fills the gap by sharing our simulation model for Software-Defined Networking for Communication over Real-Time Ethernet (SDN4CoRE) and present initial results in modeling programmable real-time networks. In a case study, we show that SDN4CoRE can simulate complex programmable real-time networks and allows for testing and verifying the programming of real-time devices.

==> data/app6clean.csv <==
0.002021765,1.021765
0.003010405,1.010405
2.000010405,1.010405
2.000031285,0.031284999999999
2.001035845,0.035844999999999
4.000035845,0.035844999999999
4.002025405,1.025405
8.000025405,1.025405
8.000048125,0.048124999999999
8.001042645,0.042644999999999
9.999042645,0.042644999999999


==> data/app7clean.csv <==
4.001036765,0.036764999999999
8.000036765,0.036764999999999
8.001031285,0.031284999999999
9.999031285,0.031284999999999

